LaDiMo: Layer-wise Distillation Inspired MoEfier

The advent of large language models has revolutionized natural language processing, but their increasing complexity has led to substantial training costs, resource demands, and environmental impacts. In response, sparse Mixture-of-Experts (MoE) models have emerged as a promising alternative to dense models. Since training MoE models from scratch can be prohibitively expensive, recent studies have explored leveraging knowledge from pre-trained non-MoE models. However, existing approaches have limitations, such as requiring significant hardware resources and data. We propose a novel algorithm, LaDiMo, which efficiently converts a Transformer-based non-MoE model into a MoE model with minimal additional training cost. LaDiMo consists of two stages: layer-wise expert construction and routing policy decision. By harnessing the concept of Knowledge Distillation, we compress the model and rapidly recover its performance. Furthermore, we develop an adaptive router that optimizes inference efficiency by profiling the distribution of routing weights and determining a layer-wise policy that balances accuracy and latency. We demonstrate the effectiveness of our method by converting the LLaMA2-7B model to a MoE model using only 100K tokens, reducing activated parameters by over 20% while keeping accuracy. Our approach offers a flexible and efficient solution for building and deploying MoE models.

==> svg-inkscape/adaptive-router_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'adaptive-router_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{451.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68853821)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{adaptive-router_svg-tex.pdf}}%
    \put(0.10049834,0.53737542){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Layer 1 Router\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{adaptive-router_svg-tex.pdf}}%
    \put(0.52242525,0.48089701){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Max weight\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{adaptive-router_svg-tex.pdf}}%
    \put(0.27159468,0.62541528){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}even\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{adaptive-router_svg-tex.pdf}}%
    \put(0.47757475,0.62541528){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}uneven\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{adaptive-router_svg-tex.pdf}}%
    \put(0.30149502,0.48255814){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\beta_1\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{adaptive-router_svg-tex.pdf}}%
    \put(0.37956811,0.48255814){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\alpha_1\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{adaptive-router_svg-tex.pdf}}%
    \put(0.22508306,0.43936877){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\cdots\)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{adaptive-router_svg-tex.pdf}}%
    \put(0.10049834,0.30813953){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Layer \(i\) Router\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{adaptive-router_svg-tex.pdf}}%
    \put(0.52242525,0.25166113){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Max weight\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{adaptive-router_svg-tex.pdf}}%
    \put(0.339701,0.25332226){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\beta_i\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{adaptive-router_svg-tex.pdf}}%
    \put(0.43106312,0.25332226){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\alpha_i\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{adaptive-router_svg-tex.pdf}}%
    \put(0.22508306,0.21013289){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\cdots\)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{adaptive-router_svg-tex.pdf}}%
    \put(0.10049834,0.0755814){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Layer \(N\) Router\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{adaptive-router_svg-tex.pdf}}%
    \put(0.52242525,0.01910299){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Max weight\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{adaptive-router_svg-tex.pdf}}%
    \put(0.31976744,0.02076412){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\beta_i\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{adaptive-router_svg-tex.pdf}}%
    \put(0.45431894,0.02076412){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\alpha_N\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{adaptive-router_svg-tex.pdf}}%
    \put(0.93272425,0.25332226){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Max weight\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{adaptive-router_svg-tex.pdf}}%
    \put(0.7333887,0.25498339){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\beta\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{adaptive-router_svg-tex.pdf}}%
    \put(0.82475083,0.25498339){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\alpha\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{adaptive-router_svg-tex.pdf}}%
    \put(0.78156146,0.21511628){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{Global quartiles}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{adaptive-router_svg-tex.pdf}}%
    \put(0.3845515,0.21013289){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{Local quartiles}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/moefier_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'moefier_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57878315)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{moefier_svg-tex.pdf}}%
    \put(0.10140406,0.47113885){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Non-MoE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{moefier_svg-tex.pdf}}%
    \put(0.10140406,0.33073323){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Layer \(i\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{moefier_svg-tex.pdf}}%
    \put(0.09828393,0.41029641){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\cdots\)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{moefier_svg-tex.pdf}}%
    \put(0.10296412,0.28393136){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attention\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{moefier_svg-tex.pdf}}%
    \put(0.10296412,0.20592824){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}FFN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{moefier_svg-tex.pdf}}%
    \put(0.09828393,0.10608424){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\cdots\)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{moefier_svg-tex.pdf}}%
    \put(0.3900156,0.3775351){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}FFN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{moefier_svg-tex.pdf}}%
    \put(0.10140406,0.54914197){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Text\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{moefier_svg-tex.pdf}}%
    \put(0.3900156,0.45397816){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input \(x\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{moefier_svg-tex.pdf}}%
    \put(0.10140406,0.01872075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}New Token\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{moefier_svg-tex.pdf}}%
    \put(0.3900156,0.11232449){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output \(y\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{moefier_svg-tex.pdf}}%
    \put(0.79875195,0.3775351){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MoE Block\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{moefier_svg-tex.pdf}}%
    \put(0.79875195,0.33073323){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Router\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{moefier_svg-tex.pdf}}%
    \put(0.3900156,0.32293292){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{moefier_svg-tex.pdf}}%
    \put(0.3900156,0.22932917){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{moefier_svg-tex.pdf}}%
    \put(0.63650546,0.26833073){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{moefier_svg-tex.pdf}}%
    \put(0.63650546,0.21684867){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{moefier_svg-tex.pdf}}%
    \put(0.72542902,0.26833073){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{moefier_svg-tex.pdf}}%
    \put(0.72542902,0.21684867){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{moefier_svg-tex.pdf}}%
    \put(0.81435257,0.26833073){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{moefier_svg-tex.pdf}}%
    \put(0.81435257,0.21684867){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{moefier_svg-tex.pdf}}%
    \put(0.8798752,0.2449298){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\cdots\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{moefier_svg-tex.pdf}}%
    \put(0.94383775,0.26833073){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{moefier_svg-tex.pdf}}%
    \put(0.94383775,0.21684867){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dense\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{moefier_svg-tex.pdf}}%
    \put(0.79875195,0.11232449){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output \(\tilde{y}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{moefier_svg-tex.pdf}}%
    \put(0.54134165,0.2449298){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}split\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{moefier_svg-tex.pdf}}%
    \put(0.59438377,0.03900156){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MSE Loss \(\mathcal{L}_{\text{mse}}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{moefier_svg-tex.pdf}}%
    \put(0.10140406,0.45085803){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Transformer Model\end{tabular}}}}%
  \end{picture}%
\endgroup%

